DEQ-MCL: Discrete-Event Queue-based Monte-Carlo Localization

Spatial cognition in hippocampal formation is posited to play a crucial role in the development of self-localization techniques for robots. In this paper, we propose a self-localization approach, DEQ-MCL, based on the discrete event queue hypothesis associated with phase precession within the hippocampal formation. Our method effectively estimates the posterior distribution of states, encompassing both past, present, and future states that are organized as a queue. This approach enables the smoothing of the posterior distribution of past states using current observations and the weighting of the joint distribution by considering the feasibility of future states. Our findings indicate that the proposed method holds promise for augmenting self-localization performance in indoor environments.

==> Short_abstract.txt <==
Spatial cognition in the hippocampus is believed to help construct robot self-localization methods.
The hippocampus includes regions such as the dentate gyrus and entorhinal cortex, where functions related to self-localization, such as place and grid cells, are discovered.
Theta phase precession is where the timing of activity in hippocampal neurons changes according to the phase of the theta wave, believed to compress past, present, and future states.
From a neuroscience perspective, analysis of large-scale brain circuits in macaques suggests that the HF can be modeled as a discrete event queue with finite buffer capacity.
From an engineering perspective, for intelligent systems dealing with hidden Markovian properties, the function of a discrete event queue to retain the entirety of observational signals in a short time is deemed useful.
Related to this, a paper on the probabilistic generative model in the hippocampal formation proposed the discrete-event queue hypothesis.
However, in the paper, only a hypothesis was presented, and no empirical verification was conducted by implementing a specific computational model.
In this study, we focus on the relationship between this discrete-event queue hypothesis of phase precession in the hippocampus and self-localization.
We propose a probabilistic self-localization expanded by the Bayesian filter method, called discrete-event queue-based Monte-Carlo localization (DEQ-MCL), which is based on the discrete event queue hypothesis.
Specifically, we represent the joint distribution of states within a fixed time interval, including past, present, and future.
This extended joint distribution of state variables can be solved as a particle filter, similar to Monte-Carlo localization (MCL).
This allows for the smoothing of the posterior distribution of past states using current observations and weighting of the joint distribution, considering the feasibility of the predicted trajectory in the future.
In this experiment, the proposed method is implemented on a mobile robot and operated in a simulator environment to evaluate the performance of self-localization.
It is shown that DEQ-MCL can reduce the error and the uncertainty and variance of the distribution compared to conventional MCL methods.
Furthermore, compared to MCL, DEQ-MCL shows improvement in reducing misestimations of particles passing through walls, and the spread of particles is better controlled.
Consequently, the proposed method improved self-localization performance by using observations up to the present to correct past state estimates and feedback on the feasibility of future predictions into current state estimates.
This study also provides insights into the functional aspect of self-localization in the phase precession of the hippocampal formation.
In the future, we would like to investigate the consistency of such functionality with neuroscientific findings to determine if it is genuinely realized in the brain.
